HodgeNet: Learning Spectral Geometry on Triangle Meshes

Constrained by the limitations of learning toolkits engineered for other applications, such as those in image processing, many mesh-based learning algorithms employ data flows that would be atypical from the perspective of conventional geometry processing. As an alternative, we present a technique for learning from meshes built from standard geometry processing modules and operations. We show that low-order eigenvalue/eigenvector computation from operators parameterized using discrete exterior calculus is amenable to efficient approximate backpropagation, yielding spectral per-element or per-mesh features with similar formulas to classical descriptors like the heat/wave kernel signatures. Our model uses few parameters, generalizes to high-resolution meshes, and exhibits performance and time complexity on par with past work.

==> figures/extra_eig/run-vase_noextraev_train-012121-230016-tag-Accuracy.csv <==
Wall time,Step,Value
1611270071.887499,0,0.37416720390319824
1611270144.9119031,1,0.7684464454650879
1611270202.2589517,2,0.7714592218399048
1611270258.1927524,3,0.7714402675628662
1611270313.2115395,4,0.7782936692237854
1611270367.4616199,5,0.7933093905448914
1611270440.3342087,6,0.812395453453064
1611270496.370796,7,0.8098260760307312
1611270554.2401397,8,0.7749539613723755
1611270612.507988,9,0.8128839731216431
1611270668.6101441,10,0.7916426658630371
1611270742.4415145,11,0.7887575626373291
1611270799.1818433,12,0.8156605958938599
1611270857.3250139,13,0.8191118240356445
1611270915.3749793,14,0.8131904006004333
1611270973.2137828,15,0.8237308263778687
1611271047.5893602,16,0.8277832269668579
1611271105.315041,17,0.8353821039199829
1611271162.8960445,18,0.8355304002761841
1611271219.4602616,19,0.8345731496810913
1611271275.4476137,20,0.8386780023574829
1611271349.5212417,21,0.8490113615989685
1611271407.5122414,22,0.8430467844009399
1611271466.0508575,23,0.8397800922393799
1611271523.5621424,24,0.8599779009819031
1611271582.130812,25,0.8658155798912048
1611271657.7554357,26,0.8760842084884644
1611271713.7428672,27,0.869489312171936
1611271771.3960094,28,0.8624855279922485
1611271827.8669713,29,0.8704987168312073
1611271882.8522732,30,0.8830676078796387
1611271958.5127103,31,0.8773788809776306
1611272015.0502505,32,0.8842543363571167
1611272071.9647746,33,0.8782972097396851
1611272128.2364972,34,0.8873777389526367
1611272187.8717942,35,0.8978156447410583
1611272264.3265913,36,0.884645938873291
1611272325.0641897,37,0.8937079310417175
1611272384.3608203,38,0.9015697240829468
1611272440.9476001,39,0.9065059423446655
1611272500.224933,40,0.9079850316047668
1611272575.988849,41,0.8970101475715637
1611272632.963331,42,0.9091861844062805
1611272691.8832276,43,0.9153980612754822
1611272749.2243776,44,0.8985660672187805
1611272808.3571398,45,0.9092323184013367
1611272882.1495388,46,0.918052077293396
1611272942.1500695,47,0.919795572757721
1611272999.6796372,48,0.9185985326766968
1611273057.8053749,49,0.9217124581336975
1611273114.6220124,50,0.9158918857574463


==> figures/extra_eig/run-vase_train-012121-204305-tag-Accuracy.csv <==
Wall time,Step,Value
1611261853.8383992,0,0.3752381503582001
1611261943.8810825,1,0.7659019827842712
1611262012.6080887,2,0.7767243385314941
1611262080.0200121,3,0.7949824333190918
1611262146.9762588,4,0.8091986775398254
1611262213.001235,5,0.8112168312072754
1611262303.153129,6,0.830673098564148
1611262371.0407226,7,0.8269456624984741
1611262441.0131335,8,0.843195915222168
1611262511.1187463,9,0.8453938961029053
1611262579.1394763,10,0.8608291745185852
1611262671.7863674,11,0.8614466190338135
1611262740.8208632,12,0.8566884398460388
1611262810.3922594,13,0.8782120943069458
1611262880.5716212,14,0.8848460912704468
1611262950.669725,15,0.8862627148628235
1611263042.389552,16,0.9004071950912476
1611263113.7627513,17,0.906319260597229
1611263184.8882246,18,0.899164080619812
1611263254.1903293,19,0.9119564294815063
1611263322.8974414,20,0.9090644717216492
1611263415.3689196,21,0.9151137471199036
1611263487.4041102,22,0.9121856093406677
1611263559.299613,23,0.9056481122970581
1611263628.4660954,24,0.896752119064331
1611263699.1562781,25,0.8989936709403992
1611263792.6833475,26,0.9004312753677368
1611263860.3176558,27,0.921791136264801
1611263931.0179834,28,0.9272017478942871
1611263999.731783,29,0.915978193283081
1611264065.3642414,30,0.9124147891998291
1611264159.5657468,31,0.907643735408783
1611264228.088863,32,0.9200527667999268
1611264297.7642472,33,0.9238241910934448
1611264366.1926453,34,0.9170471429824829
1611264438.1944175,35,0.925146222114563
1611264535.21858,36,0.9267493486404419
1611264609.1834717,37,0.9185725450515747
1611264680.422234,38,0.9284655451774597
1611264749.0467193,39,0.936860978603363
1611264821.2980938,40,0.9325506687164307
1611264913.9760423,41,0.9317508339881897
1611264983.403001,42,0.9424369931221008
1611265055.0025513,43,0.9368888735771179
1611265124.3819308,44,0.9322450160980225
1611265197.249916,45,0.9371630549430847
1611265288.6335695,46,0.9365199208259583
1611265361.033105,47,0.9160065650939941
1611265430.8796208,48,0.9362015724182129
1611265500.8584533,49,0.9452440142631531
1611265569.5263345,50,0.941689670085907

